A 5 \mu W Standard Cell Memory-based Configurable Hyperdimensional Computing Accelerator for Always-on Smart Sensing

Hyperdimensional computing (HDC) is a brain-inspired computing paradigm based on high-dimensional holistic representations of vectors. It recently gained attention for embedded smart sensing due to its inherent error-resiliency and suitability to highly parallel hardware implementations. In this work, we propose a programmable all-digital CMOS implementation of a fully autonomous HDC accelerator for always-on classification in energy-constrained sensor nodes. By using energy-efficient standard cell memory (SCM), the design is easily cross-technology mappable. It achieves extremely low power, 5 $\mu W$ in typical applications, and an energy-efficiency improvement over the state-of-the-art (SoA) digital architectures of up to 3$\times$ in post-layout simulations for always-on wearable tasks such as EMG gesture recognition. As part of the accelerator's architecture, we introduce novel hardware-friendly embodiments of common HDC-algorithmic primitives, which results in 3.3$\times$ technology scaled area reduction over the SoA, achieving the same accuracy levels in all examined targets. The proposed architecture also has a fully configurable datapath using microcode optimized for HDC stored on an integrated SCM based configuration memory, making the design "general-purpose" in terms of HDC algorithm flexibility. This flexibility allows usage of the accelerator across novel HDC tasks, for instance, a newly designed HDC applied to the task of ball bearing fault detection.

==> figs/area_distrib_umcl65.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% and, on pdftex
%%   \usepackage[utf8]{inputenc}\DeclareUnicodeCharacter{2212}{-}
%%
%% or, on luatex and xetex
%%   \usepackage{unicode-math}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%%
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{units}
%%   \usepackage{metalogo}
%%   \usepackage{unicode-math}
%%   \usepackage{fontspec}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{5.000000in}{5.000000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{5.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{5.000000in}{5.000000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{5.000000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.121569,0.466667,0.705882}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.635583in}{1.021450in}}%
\pgfpathcurveto{\pgfqpoint{2.866157in}{1.021450in}}{\pgfqpoint{3.093696in}{1.074262in}}{\pgfqpoint{3.300697in}{1.175823in}}%
\pgfpathcurveto{\pgfqpoint{3.507698in}{1.277385in}}{\pgfqpoint{3.688713in}{1.425023in}}{\pgfqpoint{3.829817in}{1.607380in}}%
\pgfpathcurveto{\pgfqpoint{3.970920in}{1.789736in}}{\pgfqpoint{4.068399in}{2.002013in}}{\pgfqpoint{4.114753in}{2.227879in}}%
\pgfpathcurveto{\pgfqpoint{4.161108in}{2.453745in}}{\pgfqpoint{4.155119in}{2.687256in}}{\pgfqpoint{4.097247in}{2.910449in}}%
\pgfpathcurveto{\pgfqpoint{4.039374in}{3.133641in}}{\pgfqpoint{3.931142in}{3.340642in}}{\pgfqpoint{3.780876in}{3.515525in}}%
\pgfpathcurveto{\pgfqpoint{3.630610in}{3.690409in}}{\pgfqpoint{3.442265in}{3.828573in}}{\pgfqpoint{3.230329in}{3.919390in}}%
\pgfpathcurveto{\pgfqpoint{3.018394in}{4.010206in}}{\pgfqpoint{2.788446in}{4.051284in}}{\pgfqpoint{2.558176in}{4.039465in}}%
\pgfpathcurveto{\pgfqpoint{2.327906in}{4.027645in}}{\pgfqpoint{2.103373in}{3.963238in}}{\pgfqpoint{1.901850in}{3.851198in}}%
\pgfpathlineto{\pgfqpoint{2.635583in}{2.531450in}}%
\pgfpathlineto{\pgfqpoint{2.635583in}{1.021450in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,0.498039,0.054902}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.753492in}{3.826420in}}%
\pgfpathcurveto{\pgfqpoint{1.500907in}{3.685992in}}{\pgfqpoint{1.293869in}{3.475960in}}{\pgfqpoint{1.157081in}{3.221385in}}%
\pgfpathcurveto{\pgfqpoint{1.020293in}{2.966811in}}{\pgfqpoint{0.959422in}{2.678240in}}{\pgfqpoint{0.981731in}{2.390106in}}%
\pgfpathcurveto{\pgfqpoint{1.004041in}{2.101972in}}{\pgfqpoint{1.108606in}{1.826210in}}{\pgfqpoint{1.282951in}{1.595725in}}%
\pgfpathcurveto{\pgfqpoint{1.457295in}{1.365241in}}{\pgfqpoint{1.694197in}{1.189582in}}{\pgfqpoint{1.965388in}{1.089708in}}%
\pgfpathlineto{\pgfqpoint{2.487225in}{2.506672in}}%
\pgfpathlineto{\pgfqpoint{1.753492in}{3.826420in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.172549,0.627451,0.172549}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.964476in}{0.803304in}}%
\pgfpathcurveto{\pgfqpoint{2.010695in}{0.786283in}}{\pgfqpoint{2.057719in}{0.771533in}}{\pgfqpoint{2.105380in}{0.759108in}}%
\pgfpathcurveto{\pgfqpoint{2.153040in}{0.746682in}}{\pgfqpoint{2.201280in}{0.736596in}}{\pgfqpoint{2.249927in}{0.728886in}}%
\pgfpathlineto{\pgfqpoint{2.486313in}{2.220268in}}%
\pgfpathlineto{\pgfqpoint{1.964476in}{0.803304in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.839216,0.152941,0.156863}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.302402in}{0.720050in}}%
\pgfpathcurveto{\pgfqpoint{2.341480in}{0.713856in}}{\pgfqpoint{2.380786in}{0.709200in}}{\pgfqpoint{2.420229in}{0.706094in}}%
\pgfpathcurveto{\pgfqpoint{2.459672in}{0.702987in}}{\pgfqpoint{2.499223in}{0.701432in}}{\pgfqpoint{2.538788in}{0.701432in}}%
\pgfpathlineto{\pgfqpoint{2.538788in}{2.211432in}}%
\pgfpathlineto{\pgfqpoint{2.302402in}{0.720050in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.512581in,y=2.758849in,,]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 240189 μm²}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.583929in,y=2.436732in,,]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 150164 μm²}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.143473in,y=0.905224in,,]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 12880 μm²}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.467653in,y=1.308229in,,]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont 10347 μm²}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.800000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.800000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.691389in}{3.509028in}}%
\pgfpathlineto{\pgfqpoint{4.352778in}{3.509028in}}%
\pgfpathquadraticcurveto{\pgfqpoint{4.380556in}{3.509028in}}{\pgfqpoint{4.380556in}{3.536806in}}%
\pgfpathlineto{\pgfqpoint{4.380556in}{4.302778in}}%
\pgfpathquadraticcurveto{\pgfqpoint{4.380556in}{4.330556in}}{\pgfqpoint{4.352778in}{4.330556in}}%
\pgfpathlineto{\pgfqpoint{2.691389in}{4.330556in}}%
\pgfpathquadraticcurveto{\pgfqpoint{2.663611in}{4.330556in}}{\pgfqpoint{2.663611in}{4.302778in}}%
\pgfpathlineto{\pgfqpoint{2.663611in}{3.536806in}}%
\pgfpathquadraticcurveto{\pgfqpoint{2.663611in}{3.509028in}}{\pgfqpoint{2.691389in}{3.509028in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.121569,0.466667,0.705882}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.719167in}{4.177778in}}%
\pgfpathlineto{\pgfqpoint{2.996944in}{4.177778in}}%
\pgfpathlineto{\pgfqpoint{2.996944in}{4.275000in}}%
\pgfpathlineto{\pgfqpoint{2.719167in}{4.275000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.108055in,y=4.177778in,left,base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont HD-Encoder}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,0.498039,0.054902}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.719167in}{3.984167in}}%
\pgfpathlineto{\pgfqpoint{2.996944in}{3.984167in}}%
\pgfpathlineto{\pgfqpoint{2.996944in}{4.081389in}}%
\pgfpathlineto{\pgfqpoint{2.719167in}{4.081389in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.108055in,y=3.984167in,left,base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont HD-Memory}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.172549,0.627451,0.172549}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.719167in}{3.789028in}}%
\pgfpathlineto{\pgfqpoint{2.996944in}{3.789028in}}%
\pgfpathlineto{\pgfqpoint{2.996944in}{3.886250in}}%
\pgfpathlineto{\pgfqpoint{2.719167in}{3.886250in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.108055in,y=3.789028in,left,base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont Instruction Memory}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.839216,0.152941,0.156863}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.719167in}{3.593195in}}%
\pgfpathlineto{\pgfqpoint{2.996944in}{3.593195in}}%
\pgfpathlineto{\pgfqpoint{2.996944in}{3.690417in}}%
\pgfpathlineto{\pgfqpoint{2.719167in}{3.690417in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=3.108055in,y=3.593195in,left,base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont Control Logic}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%

